Interval propagation through the discrete Fourier transform

We present an algorithm for the forward propagation of intervals through the discrete Fourier transform. The algorithm yields best-possible bounds when computing the amplitude of the Fourier transform for real and complex valued sequences. We show that computing the exact bounds of the amplitude can be achieved with an exhaustive examination of all possible corners of the interval domain. However, because the number of corners increases exponentially with the number of intervals, such method is infeasible for large interval signals. We provide an algorithm that does not need such an exhaustive search, and show that the best possible bounds can be obtained propagating complex pairs only from the convex hull of endpoints at each term of the Fourier series. Because the convex hull is always tightly inscribed in the respective rigorous bounding box resulting from interval arithmetic, we conclude that the obtained bounds are guaranteed to enclose the true values.

==> rec.dat <==
\usepackage{latexsym}      % needed math symbols
\usepackage{hyperref}
\hypersetup{colorlinks=true, citecolor=blue, linkcolor=blue, urlcolor=blue, pdfpagemode=UseNone, pdfstartview=FitH}
\usepackage{graphicx}      				% for importing eps figures
\usepackage{amsmath}       				% for advanced math symbols
\usepackage[affil-sl]{authblk} 			% found in preprint bundle package, http://ctan.org/pkg/preprint
\usepackage[margin=2.5cm]{geometry} 	% paper and margin formats as set by SPP
\usepackage{subfig}

\parindent 0.5cm    % paragraphs indent
\topmargin=-2cm

% REC details
\newcommand{\rec}{\small 9\textsuperscript{th}}
\newcommand{\recvenue}{\small University of Liverpool, Liverpool, UK}
\newcommand{\recdate}{\small 16--18 July 2018}


% title style
\newcommand*{\TitleFont}{\bfseries \Large }

% authblk style
\newcommand{\authorsep}{,\negmedspace}
\newcommand{\lastauthorsep}{}
\makeatletter
\renewcommand\AB@authnote[1]{{\textsuperscript{\normalfont#1}\ }}
\renewcommand\Authsep{}
\renewcommand\Authands{and }
\renewcommand\Authfont{\small {\bfseries}}
\renewcommand\Affilfont{\small	\itshape}
\setlength{\affilsep}{5pt}
\makeatother
\newcommand{\corremail}{\rm Corresponding author:~}

% remove date
\date{}

% for abstract style
\makeatletter
\newbox\abstract@box
\renewenvironment{abstract}
   {\global\setbox\abstract@box=\vbox\bgroup
     \hsize=\textwidth\linewidth=\textwidth
    \vspace{-2em}
		\small
		%\begin{center}
		{\hspace{1.2em}\bfseries \abstractname\vspace{.0em}\vspace{\z@} }%
		%\end{center}
    \quotation}
  {\endquotation\egroup}
\expandafter\def\expandafter\@maketitle\expandafter{\@maketitle
	\ifvoid\abstract@box\else\unvbox\abstract@box\if@twocolumn\vskip1.5em\fi\fi}
\makeatother
\providecommand{\keywords}[1]{\vspace{.5em}\noindent \mdseries{{Keywords:}} #1}
\providecommand{\DOI}[1]{\vspace{#1\baselineskip}}
\providecommand{\dateline}[1]{\vspace*{-1\baselineskip}\normalsize Submitted: #1\vspace*{-1.5\baselineskip}}

% for section formatting style
\makeatletter
\renewcommand\section{\@startsection
   {section}{1}{0pt}%
   {-\baselineskip}%
   {0.1\baselineskip}%
   {\normalfont\large\bfseries}}%
\renewcommand\subsection{\@startsection
   {subsection}{1}{0pt}%
   {-\baselineskip}%
   {0.1\baselineskip}%
   {\normalfont\bfseries}}%
\makeatother
\renewcommand\thesection{\arabic{section}}

% for the figure and tables, captions
\usepackage{booktabs}
\usepackage{dcolumn}
\newcolumntype{d}[1]{D{.}{.}{#1}}

\usepackage{caption}
\captionsetup[table]{position=above,font={rm,small}}
\captionsetup[figure]{font={rm,small}}

% for citations formatting style
\usepackage[numbers,square,sort&compress]{natbib}
\setlength\bibsep{1pt}

%%for first page styling 
\providecommand{\articlenum}[0]{}
\usepackage{fancyhdr}
\fancypagestyle{titlestyle}
{
\renewcommand{\headrulewidth}{0pt}
\renewcommand{\footrulewidth}{0.1pt}
\fancyhf[l]{}
\fancyhf[c]{}
\fancyhf[r]{}
\fancyfoot[l]{}
\fancyfoot[c]{  \thepage} %1 Copyright \copyright \ 2020 $\cdot$  All rights reserved.
%\fancyfoot[c]{ \rec\, International Workshop on Reliable Computing \\   All rights reserved to the authors $\cdot$ Copyright \copyright \ 2020 \\ \thepage} %1
%\fancyfoot[c]{\rec\, International Workshop on Reliable Computing, ``\textit{Computing with Confidence}'' \\ \recvenue \\ \recdate \\ \articlenum } %1
\fancyfoot[r]{}
}

% styling for the second page onwards
\renewcommand{\headrulewidth}{0pt}
\renewcommand{\footrulewidth}{0.1pt}
\fancyhf[l]{}
\fancyhf[r]{}
\fancyhf[c]{}
\fancyfoot[l]{}
\fancyfoot[c]{{\footnotesize Also in proceedings of the \rec\ international workshop on \emph{Reliable Engineering Computing} \\ \thepage}} %\thepage
%\fancyfoot[c]{Also in proceedings of the \rec\,International Workshop on Reliable Engineering Computing \\ \recvenue \\ \recdate \\ \articlenum} %\thepage
\fancyfoot[r]{}
\pagestyle{fancy}

% other packages and macros
\usepackage{bm}
\renewcommand{\vec}[1]{\text{\bfseries #1}}
